A real neural network state for quantum chemistry

The restricted Boltzmann machine (RBM) has been successfully applied to solve the many-electron Schr$\ddot{\text{o}}$dinger equation. In this work we propose a single-layer fully connected neural network adapted from RBM and apply it to study ab initio quantum chemistry problems. Our contribution is two-fold: 1) our neural network only uses real numbers to represent the real electronic wave function, while we obtain comparable precision to RBM for various prototypical molecules; 2) we show that the knowledge of the Hartree-Fock reference state can be used to systematically accelerate the convergence of the variational Monte Carlo algorithm as well as to increase the precision of the final energy.

==> figures/fig_HF_init/reference_energy.txt <==
Molecule		n_qubits		n_electrons		Hartree-Fock		Exact                   CCSD
LI2             20              6               -14.6370290914181   -14.6666388930832277    -14.66655766883486
BEH2            14              6               -15.5603123428118   -15.5951768689230708    -15.59478311558746
BE              10              4               -14.3518804762020   -14.4036551080676780    -14.40365075175285

LIH_120         12              4               -7.83561582555692   -7.8524308531959184     -7.852424367912315
LIH_134         12              4               -7.85619244370866   -7.8736269871761655     -7.873619264704244
LIH_144         12              4               -7.86226689183345   -7.8805742818026756     -7.880565552937625
LIH_164         12              4               -7.86031308550685   -7.8814587347316616     -7.881447660927777
LIH_174         12              4               -7.85454441654368   -7.8776721965756806     -7.877659678537667
LIH_184         12              4               -7.84663994405421   -7.8721446298836302     -7.872130387058998
LIH_200         12              4               -7.83090558463707   -7.8610877724814987     -7.861069925431224
LIH_220         12              4               -7.80799436927297   -7.8456836231971856     -7.845659248262293
LIH     		12      		4          		-7.8631051703794	-7.8827622010083536     -7.882752274744668


NH3     		16      		10         		-55.4512841321621	-55.5282282288565128    -55.52797423609385
C2      		20      		12         		-74.4208597433128	-74.6907819190908668    -74.67446067281925
H2O_2   		26      		10         		-75.9839420653895	-76.1223672648064138
H2O     		14      		10         		-74.9625475932868	-75.0232914998368443    -75.02314191008794
CO2_116         30              22              -185.0646956822218  -185.276124949791778    -185.2558844174383
CO2             30              22              -184.515800477352   -184.892795318116242

H2_2    		4       		2          		-0.783792654277353	-0.9486411121761857     
H2_054          4               2               -1.07310309277679   -1.0863863728698662     -1.086386413896741
H2_059          4               2               -1.09763171299656   -1.1124603040961527     -1.112460368857182
H2_064          4               2               -1.11129819406478   -1.1278421329637460     -1.127842233783350
H2_068          4               2               -1.11637069975397   -1.1344157590862751     -1.134415859240115
H2_078          4               2               -1.11338782445513   -1.1357266966302220     -1.135726921954722
H2_084          4               2               -1.10438068719335   -1.1297025558704257     -1.129702829857530
H2_095          4               2               -1.07963692821037   -1.1113394177361502     -1.111339417742934
H2_105          4               2               -1.05165675564683   -1.0903421765127623     -1.090342176537082
H2      		4       		2          		-1.11704162813815	-1.1373054123178581     -1.137305568687913

N2_080          20              14              -106.680802456646   -106.766307915623812    -106.7651747506391
N2_100          20              14              -107.419532451682   -107.549300957908229    -107.5467229241044
N2_140     		20      		14         		-107.357815445291	-107.623174178066747    -107.6116438591137
N2_160          20              14              -107.184846460802   -107.542085765915402    -107.5293516017669
N2      		20      		14         		-107.491191080281	-107.677371195794791    -107.6716992105486


C               10              6               -37.0895866394329   -37.2187335506355055    -37.14122214761091
B               10              5               -24.1489885988536   -24.1892649171005019    -24.18925814604059

==> figures/fig_HiddenSize/reference_energy.txt <==
Molecule		n_qubits		n_electrons		Hartree-Fock		Exact                   CCSD
LI2             20              6               -14.6370290914181   -14.6666388930832277    -14.66655766883486
BEH2            14              6               -15.5603123428118   -15.5951768689230708    -15.59478311558746
BE              10              4               -14.3518804762020   -14.4036551080676780    -14.40365075175285

LIH_120         12              4               -7.83561582555692   -7.8524308531959184     -7.852424367912315
LIH_134         12              4               -7.85619244370866   -7.8736269871761655     -7.873619264704244
LIH_144         12              4               -7.86226689183345   -7.8805742818026756     -7.880565552937625
LIH_164         12              4               -7.86031308550685   -7.8814587347316616     -7.881447660927777
LIH_174         12              4               -7.85454441654368   -7.8776721965756806     -7.877659678537667
LIH_184         12              4               -7.84663994405421   -7.8721446298836302     -7.872130387058998
LIH_200         12              4               -7.83090558463707   -7.8610877724814987     -7.861069925431224
LIH_220         12              4               -7.80799436927297   -7.8456836231971856     -7.845659248262293
LIH     		12      		4          		-7.8631051703794	-7.8827622010083536     -7.882752274744668


NH3     		16      		10         		-55.4512841321621	-55.5282282288565128    -55.52797423609385
C2      		20      		12         		-74.4208597433128	-74.6907819190908668    -74.67446067281925
H2O_2   		26      		10         		-75.9839420653895	-76.1223672648064138
H2O     		14      		10         		-74.9625475932868	-75.0232914998368443    -75.02314191008794
CO2_116         30              22              -185.0646956822218  -185.276124949791778    -185.2558844174383
CO2             30              22              -184.515800477352   -184.892795318116242

H2_2    		4       		2          		-0.783792654277353	-0.9486411121761857     
H2_054          4               2               -1.07310309277679   -1.0863863728698662     -1.086386413896741
H2_059          4               2               -1.09763171299656   -1.1124603040961527     -1.112460368857182
H2_064          4               2               -1.11129819406478   -1.1278421329637460     -1.127842233783350
H2_068          4               2               -1.11637069975397   -1.1344157590862751     -1.134415859240115
H2_078          4               2               -1.11338782445513   -1.1357266966302220     -1.135726921954722
H2_084          4               2               -1.10438068719335   -1.1297025558704257     -1.129702829857530
H2_095          4               2               -1.07963692821037   -1.1113394177361502     -1.111339417742934
H2_105          4               2               -1.05165675564683   -1.0903421765127623     -1.090342176537082
H2      		4       		2          		-1.11704162813815	-1.1373054123178581     -1.137305568687913

N2_080          20              14              -106.680802456646   -106.766307915623812    -106.7651747506391
N2_100          20              14              -107.419532451682   -107.549300957908229    -107.5467229241044
N2_140     		20      		14         		-107.357815445291	-107.623174178066747    -107.6116438591137
N2_160          20              14              -107.184846460802   -107.542085765915402    -107.5293516017669
N2      		20      		14         		-107.491191080281	-107.677371195794791    -107.6716992105486


C               10              6               -37.0895866394329   -37.2187335506355055    -37.14122214761091
B               10              5               -24.1489885988536   -24.1892649171005019    -24.18925814604059

==> figures/fig_PES/reference_energy.txt <==
Molecule		n_qubits		n_electrons		Hartree-Fock		Exact                   CCSD
LI2             20              6               -14.6370290914181   -14.6666388930832277    -14.66655766883486
BEH2            14              6               -15.5603123428118   -15.5951768689230708    -15.59478311558746
BE              10              4               -14.3518804762020   -14.4036551080676780    -14.40365075175285

LIH_120         12              4               -7.83561582555692   -7.8524308531959184     -7.852424367912315
LIH_134         12              4               -7.85619244370866   -7.8736269871761655     -7.873619264704244
LIH_144         12              4               -7.86226689183345   -7.8805742818026756     -7.880565552937625
LIH_164         12              4               -7.86031308550685   -7.8814587347316616     -7.881447660927777
LIH_174         12              4               -7.85454441654368   -7.8776721965756806     -7.877659678537667
LIH_184         12              4               -7.84663994405421   -7.8721446298836302     -7.872130387058998
LIH_200         12              4               -7.83090558463707   -7.8610877724814987     -7.861069925431224
LIH_220         12              4               -7.80799436927297   -7.8456836231971856     -7.845659248262293
LIH     		12      		4          		-7.8631051703794	-7.8827622010083536     -7.882752274744668


NH3     		16      		10         		-55.4512841321621	-55.5282282288565128    -55.52797423609385
C2      		20      		12         		-74.4208597433128	-74.6907819190908668    -74.67446067281925
H2O_2   		26      		10         		-75.9839420653895	-76.1223672648064138
H2O     		14      		10         		-74.9625475932868	-75.0232914998368443    -75.02314191008794
CO2_116         30              22              -185.0646956822218  -185.276124949791778    -185.2558844174383
CO2             30              22              -184.515800477352   -184.892795318116242

H2_2    		4       		2          		-0.783792654277353	-0.9486411121761857     
H2_054          4               2               -1.07310309277679   -1.0863863728698662     -1.086386413896741
H2_059          4               2               -1.09763171299656   -1.1124603040961527     -1.112460368857182
H2_064          4               2               -1.11129819406478   -1.1278421329637460     -1.127842233783350
H2_068          4               2               -1.11637069975397   -1.1344157590862751     -1.134415859240115
H2_078          4               2               -1.11338782445513   -1.1357266966302220     -1.135726921954722
H2_084          4               2               -1.10438068719335   -1.1297025558704257     -1.129702829857530
H2_095          4               2               -1.07963692821037   -1.1113394177361502     -1.111339417742934
H2_105          4               2               -1.05165675564683   -1.0903421765127623     -1.090342176537082
H2      		4       		2          		-1.11704162813815	-1.1373054123178581     -1.137305568687913

N2_080          20              14              -106.680802456646   -106.766307915623812    -106.7651747506391
N2_100          20              14              -107.419532451682   -107.549300957908229    -107.5467229241044
N2_140     		20      		14         		-107.357815445291	-107.623174178066747    -107.6116438591137
N2_160          20              14              -107.184846460802   -107.542085765915402    -107.5293516017669
N2      		20      		14         		-107.491191080281	-107.677371195794791    -107.6716992105486


C               10              6               -37.0895866394329   -37.2187335506355055    -37.14122214761091
B               10              5               -24.1489885988536   -24.1892649171005019    -24.18925814604059
